Rate-Optimal Denoising with Deep Neural Networks

Deep neural networks provide state-of-the-art performance for image denoising, where the goal is to recover a near noise-free image from a noisy observation. The underlying principle is that neural networks trained on large datasets have empirically been shown to be able to generate natural images well from a low-dimensional latent representation of the image. Given such a generator network, a noisy image can be denoised by i) finding the closest image in the range of the generator or by ii) passing it through an encoder-generator architecture (known as an autoencoder). However, there is little theory to justify this success, let alone to predict the denoising performance as a function of the network parameters. In this paper we consider the problem of denoising an image from additive Gaussian noise using the two generator based approaches. In both cases, we assume the image is well described by a deep neural network with ReLU activations functions, mapping a $k$-dimensional code to an $n$-dimensional image. In the case of the autoencoder, we show that the feedforward network reduces noise energy by a factor of $O(k/n)$. In the case of optimizing over the range of a generative model, we state and analyze a simple gradient algorithm that minimizes a non-convex loss function, and provably reduces noise energy by a factor of $O(k/n)$. We also demonstrate in numerical experiments that this denoising performance is, indeed, achieved by generative priors learned from data.

==> fig/denoise_learned.dat <==
0.000000000000000000e+00	3.052425943633549910e-01	1.444147855057265339e-01	3.026080811641686519e-01	1.350576897542167532e-01
2.999999999999999889e-01	3.065972771349714243e-01	1.499531081144266920e-01	3.114743408851246564e-01	1.488192272151799556e-01
5.999999999999999778e-01	3.124069268417771772e-01	1.584741753309622803e-01	3.203406006060806055e-01	1.625807646761431580e-01
8.999999999999999112e-01	3.308236564151101344e-01	1.842318890461714931e-01	3.292068603270366101e-01	1.763423021371063604e-01
1.199999999999999956e+00	3.168036852281119198e-01	1.900385509496426428e-01	3.380731200479925591e-01	1.901038395980695628e-01
1.500000000000000000e+00	3.444671356653552508e-01	1.919948485047240361e-01	3.469393797689485637e-01	2.038653770590327652e-01
1.799999999999999822e+00	3.429228535118250543e-01	2.115015292136947778e-01	3.558056394899045127e-01	2.176269145199959676e-01
2.100000000000000089e+00	3.886014685338344266e-01	2.350614989828833656e-01	3.646718992108605173e-01	2.313884519809591978e-01
2.399999999999999911e+00	4.043715201388277114e-01	2.351812103244006469e-01	3.735381589318164663e-01	2.451499894419224002e-01
2.699999999999999734e+00	3.926521712823509702e-01	2.551745217233943319e-01	3.824044186527724709e-01	2.589115269028855471e-01
3.000000000000000000e+00	3.729017553508768290e-01	2.693791073768646571e-01	3.912706783737284200e-01	2.726730643638487495e-01
3.299999999999999822e+00	4.027697392985828406e-01	2.902154042780827892e-01	4.001369380946844245e-01	2.864346018248119519e-01
3.599999999999999645e+00	4.154317627145890368e-01	2.972086782553014506e-01	4.090031978156404291e-01	3.001961392857751543e-01
3.899999999999999911e+00	4.107404632086236185e-01	3.224217222178239473e-01	4.178694575365963781e-01	3.139576767467384122e-01
4.200000000000000178e+00	4.213622141212497452e-01	3.345216392432547869e-01	4.267357172575523827e-01	3.277192142077016146e-01
4.500000000000000000e+00	4.589682671151351645e-01	3.320599005828449579e-01	4.356019769785083318e-01	3.414807516686648170e-01
4.799999999999999822e+00	4.373383361177310413e-01	3.836649058219154251e-01	4.444682366994643363e-01	3.552422891296280194e-01
5.099999999999999645e+00	4.722927647100136905e-01	3.558987358050192396e-01	4.533344964204202854e-01	3.690038265905911663e-01
5.399999999999999467e+00	4.503639378700062812e-01	3.860882985474984874e-01	4.622007561413762344e-01	3.827653640515543687e-01
5.700000000000000178e+00	4.606015773372437172e-01	3.874797730112177763e-01	4.710670158623322390e-01	3.965269015125176821e-01
6.000000000000000000e+00	4.679241893333880298e-01	4.180002718349241642e-01	4.799332755832882436e-01	4.102884389734807735e-01
6.299999999999999822e+00	4.898994848595819573e-01	4.172197734044933992e-01	4.887995353042442481e-01	4.240499764344439759e-01


==> fig/denoise_random_dnn_k.dat <==
5.000000000000000000e+00	3.435378033318557331e-03	1.935429695186030499e-03
1.500000000000000000e+01	9.882912212051451692e-03	5.724769757944159904e-03
2.500000000000000000e+01	1.677497878670691778e-02	1.045982972136698386e-02
3.500000000000000000e+01	2.408795528113842968e-02	1.579856133903376203e-02
4.500000000000000000e+01	3.136159291490911438e-02	2.083085031481460986e-02
5.500000000000000000e+01	3.602499101310967927e-02	2.722603408619761467e-02


==> fig/denoise_random_dnn_sigma.dat <==
0.000000000000000000e+00	8.345256187480833630e-12	2.879370858090883554e-13
2.500000000000000000e-01	5.014050726313144975e-03	3.217324799334163668e-03
1.000000000000000000e+00	2.031489562243222677e-02	1.302120556356385281e-02
2.250000000000000000e+00	4.584703925997019730e-02	2.939632085617632090e-02
4.000000000000000000e+00	8.163914959877728583e-02	5.288447020575404861e-02
6.250000000000000000e+00	1.298436087369918557e-01	8.509944577235724339e-02
9.000000000000000000e+00	1.922291465103626307e-01	1.225561970844865622e-01
1.225000000000000000e+01	2.472586205601692566e-01	1.599700290244072953e-01
1.600000000000000000e+01	3.231280393898486314e-01	2.085374725982546695e-01
2.025000000000000000e+01	4.236378720402717013e-01	2.745953055098653284e-01


==> fig/surf.dat <==
-1.0 -2.0 0.04177936469119449
-1.0 -1.9 0.03861723352938992
-1.0 -1.8 0.035633495628123374
-1.0 -1.7 0.03282889794109478
-1.0 -1.6 0.030200784677210435
-1.0 -1.5 0.027760281787337845
-1.0 -1.4 0.02551203733908314
-1.0 -1.3 0.023446551137949648
-1.0 -1.2 0.02154907390711533
-1.0 -1.1 0.019780811765522377
-1.0 -1.0 0.01812823853047485
-1.0 -0.9 0.016640999720673094
-1.0 -0.8 0.015322801257732735
-1.0 -0.7 0.014189472395838232
-1.0 -0.6 0.013197176710451494
-1.0 -0.5 0.01228393647270939
-1.0 -0.4 0.011527922392060574
-1.0 -0.3 0.01090619713314556
-1.0 -0.2 0.010320178050529656
-1.0 -0.1 0.009758929310015471
-1.0 0.0 0.009239245258624143
-1.0 0.1 0.008731394766349453
-1.0 0.2 0.008237025352130528
-1.0 0.3 0.007766275740025063
-1.0 0.4 0.007255449406511065
-1.0 0.5 0.006790952991187888
-1.0 0.6 0.006426299027332688
-1.0 0.7 0.006137010906023477
-1.0 0.8 0.005959441386947713
-1.0 0.9 0.005916323149818686
-1.0 1.0 0.00604929515801644
-1.0 1.1 0.006296590631147379
-1.0 1.2 0.006690611585734141
-1.0 1.3 0.007253301499100206
-1.0 1.4 0.007995719585134842
-1.0 1.5 0.008907925757459328
-1.0 1.6 0.01001698304310799
-1.0 1.7 0.011321357785179785
-1.0 1.8 0.012838931922270189
-1.0 1.9 0.01457582752198109

-0.9 -2.0 0.040518062747614686
-0.9 -1.9 0.03741398220051462
-0.9 -1.8 0.034481897446126314
-0.9 -1.7 0.03170473381179399
-0.9 -1.6 0.029106049130560252
-0.9 -1.5 0.02668326517918954
-0.9 -1.4 0.02443936840220115
-0.9 -1.3 0.022387006881988587
-0.9 -1.2 0.02051944297247406
-0.9 -1.1 0.01882778161270371
-0.9 -1.0 0.01726788062763515
-0.9 -0.9 0.015819251341200616
-0.9 -0.8 0.014528382981638773
-0.9 -0.7 0.013404276409761134
-0.9 -0.6 0.0124576940659053
-0.9 -0.5 0.011620180252755297
-0.9 -0.4 0.010887336430191605
-0.9 -0.3 0.010305637942353715
-0.9 -0.2 0.00977146335702794
-0.9 -0.1 0.00925526048823723
-0.9 0.0 0.008742890941817846
-0.9 0.1 0.00823048890416933
-0.9 0.2 0.007711486142589855
-0.9 0.3 0.0071786762766428425
-0.9 0.4 0.0066142266714150095
-0.9 0.5 0.0060978172720724845
-0.9 0.6 0.0056694748991594004
-0.9 0.7 0.0053074145790461685
-0.9 0.8 0.005071575536156753
-0.9 0.9 0.005003848247407936
-0.9 1.0 0.0050484183587501605
-0.9 1.1 0.005231667375537879
-0.9 1.2 0.00559095289517559
-0.9 1.3 0.006109884060012172
-0.9 1.4 0.0068146792080068
-0.9 1.5 0.007710719529015392
-0.9 1.6 0.008807664924929324
-0.9 1.7 0.01012503962369432
-0.9 1.8 0.011656420241288726
-0.9 1.9 0.013394820281164031

-0.8 -2.0 0.03936547899065068
-0.8 -1.9 0.036287849876604376
-0.8 -1.8 0.03339077088865375
-0.8 -1.7 0.030670358621524813
-0.8 -1.6 0.02812140931274243
-0.8 -1.5 0.02572928990577239
-0.8 -1.4 0.023515610589498283
-0.8 -1.3 0.021473892497593614
-0.8 -1.2 0.019616155477855154
-0.8 -1.1 0.017947450751705785
-0.8 -1.0 0.01645918268043456
-0.8 -0.9 0.015108866158619233
-0.8 -0.8 0.013864271544046281
-0.8 -0.7 0.01276961089148414
-0.8 -0.6 0.011839108155620198
-0.8 -0.5 0.011070873758511124
-0.8 -0.4 0.010383377396407645
-0.8 -0.3 0.009828606999837302
-0.8 -0.2 0.009361853215405336
-0.8 -0.1 0.008894294990485468
-0.8 0.0 0.00839526951797092
-0.8 0.1 0.0078765368570363
-0.8 0.2 0.007329176421603811
-0.8 0.3 0.006724685869397465
-0.8 0.4 0.00609231102850262
-0.8 0.5 0.005523412588878219
-0.8 0.6 0.004990639108799572
-0.8 0.7 0.004568333932235352
-0.8 0.8 0.0043000432033159786
-0.8 0.9 0.004140502697867508
-0.8 1.0 0.0041138835968266944
-0.8 1.1 0.004265328147045864
-0.8 1.2 0.004564497708452724
-0.8 1.3 0.005055573022361037
-0.8 1.4 0.0057357804464897195
-0.8 1.5 0.006633104487204958
-0.8 1.6 0.007745265995067904
-0.8 1.7 0.009065315748423897
-0.8 1.8 0.010606311501844871
-0.8 1.9 0.012367309513251823

-0.7 -2.0 0.03825962855223203
-0.7 -1.9 0.03524982614334471
-0.7 -1.8 0.032398197349399194
-0.7 -1.7 0.029715161221926745
-0.7 -1.6 0.02720055156136239
-0.7 -1.5 0.02486351482092003
-0.7 -1.4 0.02269789578720287
-0.7 -1.3 0.020690903403048466
-0.7 -1.2 0.018860777452410528
-0.7 -1.1 0.01720075196011544
-0.7 -1.0 0.015729343606393442
-0.7 -0.9 0.0144398886108149
-0.7 -0.8 0.01330208013984956
-0.7 -0.7 0.012263297540283193
-0.7 -0.6 0.01136333579997709
-0.7 -0.5 0.01062627608657489
-0.7 -0.4 0.010022633974501621
-0.7 -0.3 0.009497798227080523
-0.7 -0.2 0.009088867951409323
-0.7 -0.1 0.008675996420895421
-0.7 0.0 0.008196380542294091
-0.7 0.1 0.007669647005380696
-0.7 0.2 0.007081864237859892
-0.7 0.3 0.00639070939189007
-0.7 0.4 0.005684962038403851
-0.7 0.5 0.005010763437270312
-0.7 0.6 0.0044064696420131905
-0.7 0.7 0.003937878441061304
-0.7 0.8 0.0035725271880228467
-0.7 0.9 0.003336890361057901
-0.7 1.0 0.00326265334664233
-0.7 1.1 0.003351498037855927
-0.7 1.2 0.003623251144454054
-0.7 1.3 0.0040994103493392775
-0.7 1.4 0.004792793482530422
-0.7 1.5 0.005694489129210412
-0.7 1.6 0.006815662566769465
-0.7 1.7 0.008154183578914675
-0.7 1.8 0.009711413428875645
-0.7 1.9 0.011482400430207634

-0.6 -2.0 0.037226643586334485
-0.6 -1.9 0.0342501448528929
-0.6 -1.8 0.03145071403328267
-0.6 -1.7 0.02882478794614493
-0.6 -1.6 0.02636889564912659
-0.6 -1.5 0.024077871494032677
-0.6 -1.4 0.021947182703360796
-0.6 -1.3 0.019993632050622184
-0.6 -1.2 0.018211361402443504
-0.6 -1.1 0.016589577980862483
-0.6 -1.0 0.015139648901523643
-0.6 -0.9 0.013864929412681803
-0.6 -0.8 0.012774676236045085
-0.6 -0.7 0.011847536104616014
-0.6 -0.6 0.011016331116302853
-0.6 -0.5 0.010308850941217893
-0.6 -0.4 0.009760455225476694
-0.6 -0.3 0.00930157109025325
-0.6 -0.2 0.008946043054257911
-0.6 -0.1 0.008602806170625782
-0.6 0.0 0.008146224137680418
-0.6 0.1 0.007606130616931905
-0.6 0.2 0.006943630730477243
-0.6 0.3 0.006160761786208287
-0.6 0.4 0.0053679741956692145
-0.6 0.5 0.004585768898832493
-0.6 0.6 0.0039173545667626425
-0.6 0.7 0.003343712909197872
-0.6 0.8 0.0029000937104634167
-0.6 0.9 0.0025988581805806016
-0.6 1.0 0.0024692047854204258
-0.6 1.1 0.0025244895040101994
-0.6 1.2 0.0027990075574884496
-0.6 1.3 0.0032821181722465457
-0.6 1.4 0.0039823115554118715
-0.6 1.5 0.004897455070859841
-0.6 1.6 0.006028172043374622
-0.6 1.7 0.007374212016444781
-0.6 1.8 0.008926617756137581
-0.6 1.9 0.010685060170473264

-0.5 -2.0 0.036248265681985296
-0.5 -1.9 0.033327582196560845
-0.5 -1.8 0.030581626199506384
-0.5 -1.7 0.027996680583796313
-0.5 -1.6 0.025577890844300028
-0.5 -1.5 0.02333753154762004
-0.5 -1.4 0.021269722448688685
-0.5 -1.3 0.0193684217762293
-0.5 -1.2 0.017629926857277843
-0.5 -1.1 0.0160605617318237
-0.5 -1.0 0.01466180244920895
-0.5 -0.9 0.013425134885381766
-0.5 -0.8 0.012354779291458673
-0.5 -0.7 0.011464261662062852
-0.5 -0.6 0.010745487780182361
-0.5 -0.5 0.010123370702027793
-0.5 -0.4 0.00960809101301478
-0.5 -0.3 0.009237991052979533
-0.5 -0.2 0.008925915544392371
-0.5 -0.1 0.008658123046528328
-0.5 0.0 0.008244800296357458
-0.5 0.1 0.007676430939966727
-0.5 0.2 0.006925196999021641
-0.5 0.3 0.006034684890615073
-0.5 0.4 0.005102990699729278
-0.5 0.5 0.004238471681358047
-0.5 0.6 0.0034529216163746157
-0.5 0.7 0.0027927766037981194
-0.5 0.8 0.0022661546695393123
-0.5 0.9 0.001908796877453045
-0.5 1.0 0.0017639055561438988
-0.5 1.1 0.0018278121833727456
-0.5 1.2 0.0021051683335865
-0.5 1.3 0.0025959098138187992
-0.5 1.4 0.0033001591894093185
-0.5 1.5 0.004213679579159999
-0.5 1.6 0.005333708967899087
-0.5 1.7 0.006662710647703185
-0.5 1.8 0.008209994812934995
-0.5 1.9 0.009975828053879865

-0.4 -2.0 0.035366239832433546
-0.4 -1.9 0.03247611493263837
-0.4 -1.8 0.029762241879571577
-0.4 -1.7 0.027221542527440343
-0.4 -1.6 0.024852177957001342
-0.4 -1.5 0.022662653680528458
-0.4 -1.4 0.02064535509510377
-0.4 -1.3 0.0187860084718178
-0.4 -1.2 0.017104152388920713
-0.4 -1.1 0.015594652006969412
-0.4 -1.0 0.014249200857765904
-0.4 -0.9 0.013063761281960316
-0.4 -0.8 0.012049221701700752
-0.4 -0.7 0.011196786710340087
-0.4 -0.6 0.010506606922397955
-0.4 -0.5 0.009994071683742344
-0.4 -0.4 0.009584417127946138
-0.4 -0.3 0.009261313347208096
-0.4 -0.2 0.009038517523121835
-0.4 -0.1 0.008849936216690377
-0.4 0.0 0.008492108996810096
-0.4 0.1 0.007882552137119615
-0.4 0.2 0.006996305035958026
-0.4 0.3 0.005952216953874476
-0.4 0.4 0.004901229410449404
-0.4 0.5 0.0039030413948078655
-0.4 0.6 0.003011006569130781
-0.4 0.7 0.0022525586185967172
-0.4 0.8 0.0016874885830784302
-0.4 0.9 0.0013314154617477883
-0.4 1.0 0.0011841637624435825
-0.4 1.1 0.0012479387537992562
-0.4 1.2 0.0015220528194755285
-0.4 1.3 0.0020029508981566635
-0.4 1.4 0.002694459189252039
-0.4 1.5 0.0036051494996539642
-0.4 1.6 0.004733527017133331
-0.4 1.7 0.006079254786684141
-0.4 1.8 0.007644554534305986
-0.4 1.9 0.009427983699804916

-0.3 -2.0 0.0345756664688035
-0.3 -1.9 0.031723382186423316
-0.3 -1.8 0.029046357675989398
-0.3 -1.7 0.026544643886763808
-0.3 -1.6 0.024210195849790776
-0.3 -1.5 0.022050569895974315
-0.3 -1.4 0.02006911046507368
-0.3 -1.3 0.018262936650735064
-0.3 -1.2 0.01662617395495505
-0.3 -1.1 0.015167807467180303
-0.3 -1.0 0.013874284656664293
-0.3 -0.9 0.012750575460353035
-0.3 -0.8 0.011797583143504098
-0.3 -0.7 0.011003902862295627
-0.3 -0.6 0.01037361789958502
-0.3 -0.5 0.00990145030214626
-0.3 -0.4 0.00959108498520339
-0.3 -0.3 0.009399470240265481
-0.3 -0.2 0.009264113637238017
-0.3 -0.1 0.009167053431277326
-0.3 0.0 0.008888150306106268
-0.3 0.1 0.00820696169501424
-0.3 0.2 0.007134372272076545
-0.3 0.3 0.005905628095599552
-0.3 0.4 0.004692665701960292
-0.3 0.5 0.003555188026111735
-0.3 0.6 0.0025697564119380196
-0.3 0.7 0.001792520500943473
-0.3 0.8 0.0012172325684091517
-0.3 0.9 0.0008517382091167147
-0.3 1.0 0.0006930549144972308
-0.3 1.1 0.0007482762785747615
-0.3 1.2 0.001021352159851218
-0.3 1.3 0.00151158532882998
-0.3 1.4 0.0022215133923094476
-0.3 1.5 0.0031480215934068696
-0.3 1.6 0.004291335584919186
-0.3 1.7 0.0056529294942986585
-0.3 1.8 0.007232876207760142
-0.3 1.9 0.009032373364721406

-0.2 -2.0 0.03386025816662385
-0.2 -1.9 0.031042231650791178
-0.2 -1.8 0.028399306816041858
-0.2 -1.7 0.02593217745319415
-0.2 -1.6 0.023640342477030923
-0.2 -1.5 0.021522854419859114
-0.2 -1.4 0.019580092684905015
-0.2 -1.3 0.017811253234600755
-0.2 -1.2 0.01621661014281356
-0.2 -1.1 0.014796081486601775
-0.2 -1.0 0.013545750922034142
-0.2 -0.9 0.012472798134071164
-0.2 -0.8 0.01157025438522527
-0.2 -0.7 0.010841742041519373
-0.2 -0.6 0.010276803367319703
-0.2 -0.5 0.009879466807613584
-0.2 -0.4 0.009634991217695746
-0.2 -0.3 0.00954118685602963
-0.2 -0.2 0.009568530000638002
-0.2 -0.1 0.009594217163187934
-0.2 0.0 0.009432924116950788
-0.2 0.1 0.008598940992714126
-0.2 0.2 0.007251667765436516
-0.2 0.3 0.005800943800061649
-0.2 0.4 0.004410709350534821
-0.2 0.5 0.003207901940988293
-0.2 0.6 0.0022027359775940777
-0.2 0.7 0.0014052050160962316
-0.2 0.8 0.0008231508541465885
-0.2 0.9 0.00045827691474418716
-0.2 1.0 0.0003120931462898232
-0.2 1.1 0.00038289668545438225
-0.2 1.2 0.0006716948746784872
-0.2 1.3 0.0011786283494087087
-0.2 1.4 0.001904052188630657
-0.2 1.5 0.0028480356534707346
-0.2 1.6 0.0040106049820835925
-0.2 1.7 0.005393211665521251
-0.2 1.8 0.006995349168415601
-0.2 1.9 0.008816701066019735

-0.1 -2.0 0.0333205707279913
-0.1 -1.9 0.030524643512442277
-0.1 -1.8 0.027904611402254975
-0.1 -1.7 0.025460462256923014
-0.1 -1.6 0.023192197674454296
-0.1 -1.5 0.02109995591938041
-0.1 -1.4 0.019185067695749625
-0.1 -1.3 0.017446365818282406
-0.1 -1.2 0.01588335753044462
-0.1 -1.1 0.014495854267029484
-0.1 -1.0 0.013284325911379034
-0.1 -0.9 0.012248818729476363
-0.1 -0.8 0.011388800279392819
-0.1 -0.7 0.010702721225102255
-0.1 -0.6 0.010190713057174866
-0.1 -0.5 0.009851784261284302
-0.1 -0.4 0.009684419663412637
-0.1 -0.3 0.009682834552561435
-0.1 -0.2 0.009833341855502165
-0.1 -0.1 0.01009159644758493
-0.1 0.0 0.010126430557251856
-0.1 0.1 0.008939348227041741
-0.1 0.2 0.007210346953375222
-0.1 0.3 0.005575046460571692
-0.1 0.4 0.004138923396927345
-0.1 0.5 0.0029189758891204633
-0.1 0.6 0.0019169586609920145
-0.1 0.7 0.0011309877325143423
-0.1 0.8 0.0005632811941619006
-0.1 0.9 0.00021320455244328414
-0.1 1.0 8.200770048439346e-05
-0.1 1.1 0.0001699631887661134
-0.1 1.2 0.00047690024105951495
-0.1 1.3 0.0010029359616350077
-0.1 1.4 0.0017480929036088463
-0.1 1.5 0.0027123504553434805
-0.1 1.6 0.0038963311635413604
-0.1 1.7 0.0052996617335878266
-0.1 1.8 0.006922330316170122
-0.1 1.9 0.008764233513107622

0.0 -2.0 0.03293129088172936
0.0 -1.9 0.03016198567985573
0.0 -1.8 0.027568594219277688
0.0 -1.7 0.025151117912228793
0.0 -1.6 0.02290955246486004
0.0 -1.5 0.020843899125217502
0.0 -1.4 0.018954159276812557
0.0 -1.3 0.017240332508829836
0.0 -1.2 0.015702420289967017
0.0 -1.1 0.014340419466195409
0.0 -1.0 0.013154331538618794
0.0 -0.9 0.012144156768631627
0.0 -0.8 0.011309895529891312
0.0 -0.7 0.010651546692424477
0.0 -0.6 0.010169111146394696
0.0 -0.5 0.009862588369675587
0.0 -0.4 0.009731978682853061
0.0 -0.3 0.009777281954473565
0.0 -0.2 0.009998498194595185
0.0 -0.1 0.010395627382137207
0.0 0.0 0.010968669639417172
0.0 0.1 0.008884622293720001
0.0 0.2 0.007019948553384003
0.0 0.3 0.005374647880412586
0.0 0.4 0.003948720972009462
0.0 0.5 0.002742167409854293
0.0 0.6 0.0017549868971843546
0.0 0.7 0.0009871803723827052
0.0 0.8 0.0004387467230896301
0.0 0.9 0.00010968673193335627
0.0 1.0 0.0
0.0 1.1 0.00010968678850468115
0.0 1.2 0.0004387470266027718
0.0 1.3 0.0009871800505496797
0.0 1.4 0.0017549868658689044
0.0 1.5 0.0027421674404962265
0.0 1.6 0.0039487214515337155
0.0 1.7 0.005374648873505167
0.0 1.8 0.007019947997040865
0.0 1.9 0.008884622357568928

0.1 -2.0 0.03266089648214067
0.1 -1.9 0.029917464655226045
0.1 -1.8 0.027348103044866512
0.1 -1.7 0.02495455156682158
0.1 -1.6 0.022736676289695095
0.1 -1.5 0.020693494351373666
0.1 -1.4 0.018826290155753544
0.1 -1.3 0.017134730176684154
0.1 -1.2 0.015618769287190498
0.1 -1.1 0.014277390624607422
0.1 -1.0 0.013110836843793772
0.1 -0.9 0.01211950293417539
0.1 -0.8 0.01130118396306895
0.1 -0.7 0.010654737708079343
0.1 -0.6 0.010182888097838108
0.1 -0.5 0.009879940639903884
0.1 -0.4 0.009747087816376919
0.1 -0.3 0.009776498151841282
0.1 -0.2 0.009957733814864412
0.1 -0.1 0.010203411792378526
0.1 0.0 0.010048527308336282
0.1 0.1 0.008615176167975778
0.1 0.2 0.006876565663670644
0.1 0.3 0.0052842452137048124
0.1 0.4 0.0038940004323863037
0.1 0.5 0.0027145605917789843
0.1 0.6 0.0017505841495465135
0.1 0.7 0.0010052664937763595
0.1 0.8 0.00047903666930937047
0.1 0.9 0.00017205565148327516
0.1 1.0 8.44407402686158e-05
0.1 1.1 0.00021615234826721308
0.1 1.2 0.0005671319677693822
0.1 1.3 0.0011374148012562105
0.1 1.4 0.001927169710764591
0.1 1.5 0.0029364919301325017
0.1 1.6 0.004165187039545324
0.1 1.7 0.0056132499716536255
0.1 1.8 0.00728068217309861
0.1 1.9 0.009167471383654813

0.2 -2.0 0.03249066907574216
0.2 -1.9 0.029766475321008345
0.2 -1.8 0.027217685944826944
0.2 -1.7 0.024842769216204597
0.2 -1.6 0.0226421404020635
0.2 -1.5 0.020613914905635244
0.2 -1.4 0.01876105790836292
0.2 -1.3 0.0170834450914848
0.2 -1.2 0.015580397468552665
0.2 -1.1 0.014249711772048923
0.2 -1.0 0.013088903137049579
0.2 -0.9 0.012100627226829846
0.2 -0.8 0.011285976219803012
0.2 -0.7 0.01064173699054824
0.2 -0.6 0.010160384107090222
0.2 -0.5 0.009848890433807636
0.2 -0.4 0.009691556528628686
0.2 -0.3 0.009686755007562694
0.2 -0.2 0.009708911383292666
0.2 -0.1 0.009665884606886142
0.2 0.0 0.009270831057550942
0.2 0.1 0.008123855959002578
0.2 0.2 0.006679841571705711
0.2 0.3 0.005222299415955542
0.2 0.4 0.003918133072596933
0.2 0.5 0.0028043416548765767
0.2 0.6 0.0018814758011677785
0.2 0.7 0.0011727690504246668
0.2 0.8 0.0006794434759508092
0.2 0.9 0.0004010648700364999
0.2 1.0 0.000340396607773795
0.2 1.1 0.0004965731310577724
0.2 1.2 0.000869896721532773
0.2 1.3 0.001462157856013599
0.2 1.4 0.002273146871011822
0.2 1.5 0.0033032198988655467
0.2 1.6 0.004553026191657865
0.2 1.7 0.006022820079297955
0.2 1.8 0.007712016150270912
0.2 1.9 0.009620226364559562

0.3 -2.0 0.032403937438649624
0.3 -1.9 0.029695487333991966
0.3 -1.8 0.027161195608821076
0.3 -1.7 0.024800994569967427
0.3 -1.6 0.022611821810365085
0.3 -1.5 0.02059555700024185
0.3 -1.4 0.018752704859516744
0.3 -1.3 0.017080828478537757
0.3 -1.2 0.015585335109929321
0.3 -1.1 0.01426199886343163
0.3 -1.0 0.013107397791608522
0.3 -0.9 0.012120326943548296
0.3 -0.8 0.011306772178327082
0.3 -0.7 0.010664098850289558
0.3 -0.6 0.01017013780470899
0.3 -0.5 0.009850426863121866
0.3 -0.4 0.009659907229231716
0.3 -0.3 0.009485168560688428
0.3 -0.2 0.009338581170796022
0.3 -0.1 0.009130002838518713
0.3 0.0 0.008635581241597053
0.3 0.1 0.007663700122374405
0.3 0.2 0.0064007294364792355
0.3 0.3 0.0051626657165304984
0.3 0.4 0.003971393284215679
0.3 0.5 0.0029353561398414666
0.3 0.6 0.0020933716958213278
0.3 0.7 0.0014495385993175455
0.3 0.8 0.0010034355008385206
0.3 0.9 0.0007603614009371235
0.3 1.0 0.0007328905231992705
0.3 1.1 0.0009216006085058844
0.3 1.2 0.0013249990881298963
0.3 1.3 0.0019466923007544488
0.3 1.4 0.002787155526943634
0.3 1.5 0.003846177902048718
0.3 1.6 0.005122424519316673
0.3 1.7 0.006616163726897162
0.3 1.8 0.008326605044653868
0.3 1.9 0.010256376533039811

0.4 -2.0 0.03239990236106463
0.4 -1.9 0.02970300252778279
0.4 -1.8 0.027173725266052128
0.4 -1.7 0.024821607963714465
0.4 -1.6 0.022645163754265618
0.4 -1.5 0.020642008468783293
0.4 -1.4 0.01881024513794698
0.4 -1.3 0.01714870123245152
0.4 -1.2 0.015656327882402097
0.4 -1.1 0.014339599179337803
0.4 -1.0 0.013195423755702838
0.4 -0.9 0.012215095119816152
0.4 -0.8 0.011393477338703278
0.4 -0.7 0.0107501050084099
0.4 -0.6 0.010262531832734366
0.4 -0.5 0.009877046883043309
0.4 -0.4 0.009532183155225835
0.4 -0.3 0.009251683296839674
0.4 -0.2 0.0090069418807431
0.4 -0.1 0.008687958662364634
0.4 0.0 0.008142777786930103
0.4 0.1 0.007284427134292181
0.4 0.2 0.006183323290229805
0.4 0.3 0.005068880493893396
0.4 0.4 0.004063649098104638
0.4 0.5 0.003133771169074921
0.4 0.6 0.0023542698466757217
0.4 0.7 0.0017783770729488798
0.4 0.8 0.0014022817651054426
0.4 0.9 0.0012259116918129503
0.4 1.0 0.0012584148033359744
0.4 1.1 0.0014837864647324695
0.4 1.2 0.001920901726466171
0.4 1.3 0.0025752751997570357
0.4 1.4 0.003446098753077914
0.4 1.5 0.004530224583909708
0.4 1.6 0.005830666471505458
0.4 1.7 0.007351883915163074
0.4 1.8 0.009092750120812003
0.4 1.9 0.011053060798052718

0.5 -2.0 0.032465462245232724
0.5 -1.9 0.029781874295568167
0.5 -1.8 0.02727094594030175
0.5 -1.7 0.024931237773117676
0.5 -1.6 0.022765015721686932
0.5 -1.5 0.0207683854638942
0.5 -1.4 0.018947393797950518
0.5 -1.3 0.01730243430828586
0.5 -1.2 0.01582826504909287
0.5 -1.1 0.014509703801429508
0.5 -1.0 0.013361575367786663
0.5 -0.9 0.012392665849434714
0.5 -0.8 0.011593236366810318
0.5 -0.7 0.01093823308325374
0.5 -0.6 0.010360242341775048
0.5 -0.5 0.009849955212096253
0.5 -0.4 0.009429701316997805
0.5 -0.3 0.009086586181295049
0.5 -0.2 0.008748598246735309
0.5 -0.1 0.008358086889959676
0.5 0.0 0.00779242064229187
0.5 0.1 0.007023285640051542
0.5 0.2 0.006053657795311598
0.5 0.3 0.005069212312207527
0.5 0.4 0.004153558824764609
0.5 0.5 0.003382791174294939
0.5 0.6 0.0027076735372296157
0.5 0.7 0.002187648534430189
0.5 0.8 0.0018654515447381892
0.5 0.9 0.001751759984062037
0.5 1.0 0.0018448630392676523
0.5 1.1 0.0021354986142917143
0.5 1.2 0.002639537531717955
0.5 1.3 0.0033387146354964016
0.5 1.4 0.004244854962870484
0.5 1.5 0.005363096351125418
0.5 1.6 0.006699684921805284
0.5 1.7 0.008251505377586336
0.5 1.8 0.010017719166575692
0.5 1.9 0.01199893194590168

0.6 -2.0 0.03262829832106032
0.6 -1.9 0.029956893582907762
0.6 -1.8 0.027456499033329695
0.6 -1.7 0.025131269221720043
0.6 -1.6 0.02298428073858332
0.6 -1.5 0.02100826971490012
0.6 -1.4 0.019207004109021833
0.6 -1.3 0.017549589601269622
0.6 -1.2 0.016074432369849068
0.6 -1.1 0.014778037307346104
0.6 -1.0 0.01366386735281963
0.6 -0.9 0.012695999562971485
0.6 -0.8 0.011866595882138686
0.6 -0.7 0.011110623180585422
0.6 -0.6 0.010438484858224975
0.6 -0.5 0.009869206452921997
0.6 -0.4 0.009403911789347907
0.6 -0.3 0.0089918415003402
0.6 -0.2 0.0085885233783413
0.6 -0.1 0.008157118361152859
0.6 0.0 0.007584509670683866
0.6 0.1 0.006896816228411044
0.6 0.2 0.006029968674667596
0.6 0.3 0.005147071714200416
0.6 0.4 0.004344886450473137
0.6 0.5 0.0036555767634680195
0.6 0.6 0.0031200922201006787
0.6 0.7 0.0026974129137261934
0.6 0.8 0.002436222123548714
0.6 0.9 0.002364581022971657
0.6 1.0 0.0025087213555086314
0.6 1.1 0.002858461585107116
0.6 1.2 0.003421115923876259
0.6 1.3 0.004178880796120604
0.6 1.4 0.005150749121238358
0.6 1.5 0.006330889000403881
0.6 1.6 0.007700397100880829
0.6 1.7 0.009287489575522653
0.6 1.8 0.011086945596306574
0.6 1.9 0.013105340819331679

0.7 -2.0 0.032891221608670085
0.7 -1.9 0.030242014433861986
0.7 -1.8 0.027764456868605784
0.7 -1.7 0.025458632445420015
0.7 -1.6 0.02331924716953221
0.7 -1.5 0.02133387948998211
0.7 -1.4 0.01953204640668471
0.7 -1.3 0.01790650811355987
0.7 -1.2 0.01647357630184735
0.7 -1.1 0.015192778606537782
0.7 -1.0 0.014066711944898197
0.7 -0.9 0.013049948518123142
0.7 -0.8 0.012126533648301296
0.7 -0.7 0.011297771745647528
0.7 -0.6 0.010577562745847285
0.7 -0.5 0.009980488347705707
0.7 -0.4 0.00947006999755054
0.7 -0.3 0.008999239627519251
0.7 -0.2 0.008557446220883558
0.7 -0.1 0.008078631202497449
0.7 0.0 0.007519045063281191
0.7 0.1 0.006898547358457881
0.7 0.2 0.006113099017526359
0.7 0.3 0.005333983534748121
0.7 0.4 0.004633677610030501
0.7 0.5 0.004026353520680329
0.7 0.6 0.0035742307342722934
0.7 0.7 0.0032755519981299275
0.7 0.8 0.0031057142898408274
0.7 0.9 0.0030987140906930666
0.7 1.0 0.0032807664246493565
0.7 1.1 0.0036731719021120875
0.7 1.2 0.004282881835326963
0.7 1.3 0.005098925514620892
0.7 1.4 0.006131038937879557
0.7 1.5 0.00735613064554963
0.7 1.6 0.008794858380192713
0.7 1.7 0.01044713970163495
0.7 1.8 0.01229239538296624
0.7 1.9 0.01434403571248083

0.8 -2.0 0.033287428089784715
0.8 -1.9 0.030654965521111244
0.8 -1.8 0.028170503166547123
0.8 -1.7 0.02586260097426807
0.8 -1.6 0.023734420944899158
0.8 -1.5 0.021778253519036225
0.8 -1.4 0.020026010312190465
0.8 -1.3 0.018429979155179486
0.8 -1.2 0.016987159510791137
0.8 -1.1 0.015702042719384655
0.8 -1.0 0.01449913565348014
0.8 -0.9 0.013411298618230733
0.8 -0.8 0.012427816468376707
0.8 -0.7 0.011556060455598725
0.8 -0.6 0.010825733750623314
0.8 -0.5 0.0101894372949662
0.8 -0.4 0.009620583489877575
0.8 -0.3 0.009110561201872681
0.8 -0.2 0.00864683733950424
0.8 -0.1 0.008135940749785908
0.8 0.0 0.007596026858831713
0.8 0.1 0.007038639649839223
0.8 0.2 0.006325332155826943
0.8 0.3 0.005642547454818049
0.8 0.4 0.005015101205094475
0.8 0.5 0.004513716900487505
0.8 0.6 0.004123606132650663
0.8 0.7 0.00390842346874766
0.8 0.8 0.0038491708223594902
0.8 0.9 0.003931515204792076
0.8 1.0 0.004178052598388604
0.8 1.1 0.004615335103816519
0.8 1.2 0.005253232669208671
0.8 1.3 0.006115010320798603
0.8 1.4 0.0071897437307001655
0.8 1.5 0.008473154007928141
0.8 1.6 0.00997463498219861
0.8 1.7 0.011667249417921587
0.8 1.8 0.01357244148800459
0.8 1.9 0.015693512136144706

0.9 -2.0 0.03376739743900958
0.9 -1.9 0.03113607785702921
0.9 -1.8 0.02868155149796474
0.9 -1.7 0.026394796427584466
0.9 -1.6 0.024321670284945363
0.9 -1.5 0.022408990778764126
0.9 -1.4 0.020649692447457395
0.9 -1.3 0.01905235154052784
0.9 -1.2 0.017588734957512023
0.9 -1.1 0.016217421839049062
0.9 -1.0 0.014966035053074644
0.9 -0.9 0.013828617782853908
0.9 -0.8 0.012805248053101174
0.9 -0.7 0.01193815731701841
0.9 -0.6 0.011164661101537743
0.9 -0.5 0.010491597023915347
0.9 -0.4 0.009885753262807155
0.9 -0.3 0.009344230998160133
0.9 -0.2 0.00886113726902088
0.9 -0.1 0.008334252731043823
0.9 0.0 0.007815454730568452
0.9 0.1 0.007307219929817388
0.9 0.2 0.006666680669127716
0.9 0.3 0.006067475220718814
0.9 0.4 0.005518339420013667
0.9 0.5 0.005095776032212618
0.9 0.6 0.004801140387201533
0.9 0.7 0.004637489269727485
0.9 0.8 0.004658434127619009
0.9 0.9 0.004840948278527407
0.9 1.0 0.005173249414031925
0.9 1.1 0.00567135969144706
0.9 1.2 0.006363155563369888
0.9 1.3 0.007251923092148421
0.9 1.4 0.008359093402067572
0.9 1.5 0.009688765128854058
0.9 1.6 0.011227869002964463
0.9 1.7 0.012981144056308506
0.9 1.8 0.014951899231302829
0.9 1.9 0.017112234184131263

